On the Eve of True Explainability for OWL Ontologies: Description Logic Proofs with Evee and Evonne (Extended Version)

When working with description logic ontologies, understanding entailments derived by a description logic reasoner is not always straightforward. So far, the standard ontology editor Prot\'eg\'e offers two services to help: (black-box) justifications for OWL 2 DL ontologies, and (glass-box) proofs for lightweight OWL EL ontologies, where the latter exploits the proof facilities of reasoner ELK. Since justifications are often insufficient in explaining inferences, there is thus only little tool support for explaining inferences in more expressive DLs. In this paper, we introduce EVEE-LIBS, a Java library for computing proofs for DLs up to ALCH, and EVEE-PROTEGE, a collection of Prot\'eg\'e plugins for displaying those proofs in Prot\'eg\'e. We also give a short glimpse of the latest version of EVONNE, a more advanced standalone application for displaying and interacting with proofs computed with EVEE-LIBS.

==> figures/LETHE-heur-LETHE-extr-avg-adj.csv <==
326,285,2
390,305,1
400,360,1
220,210,2
290,263,1
340,291,1
390,280,1
353,362,4
310,260,1
340,291,1
465,-1,1
270,270,6
166,167,3
291,285,1
515,-1,2
337,285,2
187,224,2
243,230,1
330,290,1
330,318,1
376,283,2
157,160,1
305,280,1
258,260,1
450,368,1
271,269,1
330,301,1
390,280,1
313,297,1
265,276,1
210,241,2
310,263,2
303,275,1
260,-1,1
310,289,1
465,-1,2
600,354,1
286,256,1
252,291,3
305,-1,1
155,158,2
190,173,1
270,271,1
380,305,1
380,305,1
280,272,2
310,263,1
270,270,23
337,313,1
315,282,1
312,375,1
308,287,1
550,312,1
271,-1,1
330,301,1
287,253,1
0,0,4
440,-1,1
270,270,10
288,-1,1
308,287,4
380,305,1
155,150,1
393,320,4
218,220,8
390,332,1
350,324,1
303,242,1
180,176,5
380,305,1
325,288,1
380,305,4
390,280,1
258,260,2
337,318,1
500,-1,1
390,345,1
345,307,1
323,296,1
408,272,1
310,276,1
390,407,1
400,304,3
365,286,1
337,313,12
324,290,2
326,286,1
306,297,1
276,266,1
275,247,1
330,301,1
340,305,1
273,218,20
352,332,2
290,216,1
316,270,1
565,-1,1
0,0,2
330,301,1
515,-1,1
313,307,1
352,357,2
322,303,2
315,296,1
296,243,3
-1,-1,2
490,-1,1
290,263,1
400,305,1
530,308,1
398,409,2
386,316,2
130,130,2
430,333,1
350,317,3
350,-1,1
130,123,1
515,-1,1
341,299,2
390,280,1
400,324,2
460,455,1
490,-1,1
308,304,2
450,417,1
471,-1,1
211,227,1
600,344,3
332,355,1
515,-1,2
240,245,2
550,-1,1
348,305,32
465,-1,1
270,270,27
305,276,2
400,305,1
510,386,2


==> figures/LETHE-heur-LETHE-extr-max-adj.csv <==
500,660,2
390,530,1
400,610,1
280,270,2
470,650,1
450,560,1
390,530,1
440,660,4
390,610,1
450,560,1
570,-1,1
270,270,6
240,280,3
350,560,1
620,-1,2
450,560,2
380,380,2
390,610,1
350,560,1
470,650,1
440,600,2
240,280,1
400,560,1
450,560,1
450,600,1
450,560,1
470,650,1
390,530,1
400,560,1
350,560,1
300,340,2
470,650,2
340,380,1
460,-1,1
400,560,1
570,-1,2
600,530,1
400,560,1
330,550,3
720,-1,1
230,270,2
280,270,1
450,560,1
380,530,1
380,530,1
450,560,2
470,650,1
270,270,23
440,610,1
450,560,1
490,710,1
450,560,1
550,530,1
460,-1,1
470,650,1
440,560,1
0,0,4
570,-1,1
270,270,10
670,-1,1
450,560,4
380,530,1
230,270,1
500,660,4
320,340,8
390,530,1
350,560,1
360,340,1
230,270,5
380,530,1
410,510,1
380,530,4
390,530,1
450,560,2
440,610,1
500,-1,1
390,530,1
450,560,1
390,610,1
530,600,1
470,650,1
390,630,1
400,530,3
580,530,1
440,610,12
470,650,2
400,560,1
400,560,1
450,560,1
440,560,1
470,650,1
450,560,1
280,270,20
620,660,2
290,280,1
390,610,1
670,-1,1
0,0,2
470,650,1
620,-1,1
400,560,1
450,610,2
500,660,2
350,560,1
390,610,3
-1,-1,2
570,-1,1
470,650,1
400,530,1
530,530,1
520,700,2
470,650,2
130,130,2
530,600,1
350,560,3
520,-1,1
130,130,1
620,-1,1
470,650,2
390,530,1
400,530,2
460,700,1
570,-1,1
520,660,2
450,610,1
600,-1,1
430,610,1
600,530,3
450,610,1
620,-1,2
380,380,2
550,-1,1
450,560,32
570,-1,1
270,270,27
450,560,2
400,530,1
510,660,2


==> figures/LETHE-heur-LETHE-extr-totaltime-adj.csv <==
1182,940,2
795,501,1
655,1256,1
1164,629,2
1354,819,1
1152,3770,1
674,557,1
955,1045,4
1101,857,1
1133,3755,1
5529,300000,1
406,493,6
758,772,3
1512,1465,1
1861,300000,2
1672,1723,2
3647,934,2
1469,958,1
1545,1882,1
1032,703,1
931,635,2
759,544,1
1376,1003,1
1299,1157,1
477,743,1
2420,1496,1
973,674,1
724,596,1
881,905,1
1721,1596,1
1180,620,2
1333,777,2
724,558,1
2891,300000,1
993,927,1
1437,300000,2
898,1104,1
2146,6542,1
823,826,3
4645,300000,1
798,584,2
1001,656,1
1581,2688,1
652,506,1
661,498,1
1133,982,2
1556,798,1
405,475,23
821,816,1
1272,1334,1
1486,1846,1
1096,1144,1
1168,1402,1
2843,300000,1
1056,706,1
2266,6627,1
157,322,4
1196,300000,1
399,438,10
4372,300000,1
1074,962,4
742,559,1
770,543,1
934,923,4
1090,729,8
599,506,1
651,933,1
708,6143,1
545,488,5
655,501,1
1505,5619,1
689,526,4
737,627,1
1273,1027,2
1029,1151,1
863,1622,1
751,576,1
1087,12563,1
931,719,1
1086,869,1
1350,822,1
668,606,1
647,565,3
1658,1033,1
812,816,12
1256,766,2
813,877,1
934,988,1
1880,1451,1
2423,4715,1
1099,742,1
959,964,1
685,509,20
1689,1262,2
543,661,1
811,779,1
5440,300000,1
151,321,2
1076,673,1
1807,300000,1
917,960,1
1159,1047,2
1037,930,2
1394,1418,1
1267,815,3
300000,300000,2
1841,300000,1
1296,831,1
828,530,1
762,651,1
1354,2624,2
908,670,2
519,442,2
1042,705,1
729,1249,3
1330,300000,1
636,475,1
1894,300000,1
2249,984,2
788,557,1
724,640,2
1146,2190,1
1849,300000,1
1723,1768,2
681,1362,1
2044,300000,1
1678,888,1
895,947,3
1962,10274,1
1825,300000,2
2254,994,2
1001,300000,1
900,1030,32
1148,300000,1
394,415,27
1241,1226,2
788,545,1
653,1133,2


==> figures/LETHE-heur-LETHE-extr-treesize-adj.csv <==
11,18,2
3,6,1
3,19,1
19,29,2
14,17,1
12,18,1
3,7,1
6,24,4
11,15,1
12,18,1
4,-1,1
2,2,6
7,8,3
12,25,1
4,-1,2
19,29,2
46,27,2
15,23,1
12,27,1
10,12,1
7,10,2
9,10,1
15,19,1
16,21,1
3,7,1
35,33,1
10,12,1
3,7,1
6,15,1
14,27,1
13,15,2
13,17,2
7,10,1
27,-1,1
8,17,1
4,-1,2
3,7,1
25,33,1
8,10,3
14,-1,1
9,10,2
13,16,1
28,29,1
3,6,1
3,6,1
14,19,2
13,17,1
2,2,23
8,12,1
14,21,1
11,62,1
12,17,1
3,7,1
31,-1,1
10,12,1
27,36,1
1,1,4
4,-1,1
2,2,10
16,-1,1
12,17,4
3,6,1
9,10,1
7,15,4
14,15,8
3,6,1
3,10,1
6,8,1
5,6,5
3,6,1
11,44,1
3,6,4
3,7,1
16,21,2
8,13,1
3,-1,1
3,6,1
11,16,1
7,10,1
10,16,1
13,17,1
3,6,1
3,7,3
13,21,1
8,12,12
13,18,2
7,10,1
6,12,1
27,32,1
29,38,1
10,12,1
10,15,1
7,17,20
12,24,2
3,8,1
8,14,1
4,-1,1
1,1,2
10,12,1
4,-1,1
6,15,1
8,29,2
9,17,2
10,23,1
13,16,3
-1,-1,2
4,-1,1
14,17,1
3,6,1
3,7,1
13,41,2
9,13,2
5,5,2
9,13,1
3,13,3
6,-1,1
7,7,1
4,-1,1
22,30,2
3,7,1
3,7,2
3,19,1
4,-1,1
16,44,2
3,19,1
12,-1,1
20,22,1
3,7,3
16,57,1
4,-1,2
29,59,2
3,-1,1
10,15,32
4,-1,1
2,2,27
14,20,2
3,6,1
3,11,2


==> figures/LETHE-heur-LETHE-extr-treesize-adj2.csv <==
11,18,2
3,6,1
3,19,1
19,29,2
14,17,1
12,18,1
3,7,1
6,24,4
11,15,1
12,18,1
4,0,1
2,2,6
7,8,3
12,25,1
4,0,2
19,29,2
46,27,2
15,23,1
12,27,1
10,12,1
7,10,2
9,10,1
15,19,1
16,21,1
3,7,1
35,33,1
10,12,1
3,7,1
6,15,1
14,27,1
13,15,2
13,17,2
7,10,1
27,0,1
8,17,1
4,0,2
3,7,1
25,33,1
8,10,3
14,0,1
9,10,2
13,16,1
28,29,1
3,6,1
3,6,1
14,19,2
13,17,1
2,2,23
8,12,1
14,21,1
11,62,1
12,17,1
3,7,1
31,0,1
10,12,1
27,36,1
1,1,4
4,0,1
2,2,10
16,0,1
12,17,4
3,6,1
9,10,1
7,15,4
14,15,8
3,6,1
3,10,1
6,8,1
5,6,5
3,6,1
11,44,1
3,6,4
3,7,1
16,21,2
8,13,1
3,0,1
3,6,1
11,16,1
7,10,1
10,16,1
13,17,1
3,6,1
3,7,3
13,21,1
8,12,12
13,18,2
7,10,1
6,12,1
27,32,1
29,38,1
10,12,1
10,15,10
7,17,20
12,24,2
3,8,1
8,14,1
4,0,1
1,1,2
10,12,1
4,0,1
6,15,1
8,29,2
9,17,2
10,23,1
13,16,3
0,0,2
4,0,1
14,17,1
3,6,1
3,7,1
13,41,2
9,13,2
5,5,2
9,13,1
3,13,3
6,0,1
7,7,1
4,0,1
22,30,2
3,7,1
3,7,2
3,19,1
4,0,1
16,44,2
3,19,1
12,0,1
20,22,1
3,7,3
16,57,1
4,0,2
29,59,2
3,0,1
10,15,32
4,0,1
2,2,27
14,20,2
3,6,1
3,11,2


==> figures/fba/LETHE-orig-LETHE-size-depth-adj.csv <==
6,6,2
4,4,1
3,3,1
6,6,2
8,7,1
5,5,1
4,3,1
5,4,4
6,4,1
5,5,1
7,0,1
2,2,6
4,4,3
5,5,1
10,0,2
5,0,2
11,0,2
7,0,1
5,6,1
6,6,1
4,4,2
5,5,1
5,6,1
6,0,1
2,2,1
9,0,1
6,5,1
3,3,1
4,4,1
5,6,1
7,6,2
7,6,2
4,4,1
6,7,1
5,5,1
6,0,2
5,3,1
6,0,1
4,3,3
15,0,1
5,5,2
7,6,1
4,5,1
3,3,1
3,3,1
5,5,2
7,7,1
2,2,23
4,4,1
6,6,1
6,5,1
4,4,1
4,3,1
9,0,1
6,5,1
7,0,1
8,0,4
6,4,1
2,2,10
14,0,1
4,5,4
3,3,1
5,4,1
4,4,4
7,0,8
3,3,1
3,3,1
3,3,1
3,3,5
4,4,1
5,5,1
3,3,4
3,3,1
6,5,2
4,4,1
4,3,1
3,3,1
4,4,1
4,4,1
5,5,1
7,7,1
3,3,1
3,3,3
7,6,1
5,4,12
8,8,2
4,4,1
4,4,1
6,0,1
7,0,1
6,6,1
4,4,1
4,4,20
5,5,2
3,3,1
5,4,1
6,3,1
7,7,2
6,5,1
12,0,1
4,4,1
6,4,2
5,4,2
4,5,1
7,0,3
0,0,2
11,0,1
8,7,1
3,3,1
3,3,1
5,4,2
6,5,2
3,3,2
5,6,1
3,3,3
5,5,1
4,4,1
13,0,1
8,0,2
3,3,1
3,3,2
6,3,1
12,0,1
7,0,2
3,3,1
9,8,1
6,0,1
5,3,3
9,0,1
12,0,2
6,6,2
4,3,1
4,4,32
7,4,1
2,2,27
6,6,2
3,3,1
3,2,2


==> figures/fba/LETHE-orig-LETHE-size-totaltime-adj.csv <==
1442,35412,2
999,1326,1
794,987,1
1359,4664,2
1775,206509,1
1419,3373,1
960,1043,1
1230,2214,4
1308,9707,1
1367,3641,1
2036,0,1
479,601,6
875,1603,3
1643,10695,1
2145,0,2
2169,0,2
2295,0,2
1887,0,1
1885,49516,1
1263,3435,1
1088,2225,2
896,2195,1
1517,7412,1
1722,0,1
570,826,1
3017,0,1
1133,2039,1
920,784,1
1034,1826,1
1976,134253,1
1407,170145,2
1552,22780,2
852,1193,1
2649,171386,1
1177,3185,1
1581,0,2
1117,1619,1
2576,0,1
973,2468,3
3956,0,1
933,2368,2
1312,110814,1
1689,2994,1
854,737,1
814,729,1
1444,9265,2
1800,34211,1
478,579,23
1137,1359,1
1714,72249,1
1714,6225,1
1296,3727,1
1184,1664,1
2742,0,1
1328,3487,1
2691,0,1
2258,0,4
1524,10149,1
472,538,10
4031,0,1
1237,2955,4
853,729,1
930,2452,1
1059,2058,4
1536,0,8
681,948,1
796,923,1
812,987,1
621,684,5
1024,1336,1
1742,7365,1
779,731,4
875,1172,1
1663,128068,2
1142,1462,1
1215,2311,1
869,735,1
1224,1769,1
1137,1989,1
1259,2010,1
1788,296329,1
771,1976,1
757,1132,3
1893,7002,1
1183,25130,12
1526,26137,2
1019,1474,1
1073,2020,1
2823,0,1
2858,0,1
1533,3155,1
1098,1644,1
803,1009,20
1524,9086,2
677,1978,1
1098,2403,1
2272,54561,1
1643,22179,2
1317,2367,1
2215,0,1
1044,2309,1
1406,4788,2
1214,4490,2
1458,4412,1
1568,0,3
0,0,2
2369,0,1
1928,267266,1
890,739,1
974,781,1
1435,3065,2
1092,1988,2
607,659,2
1280,1941,1
894,1272,3
1535,3708,1
742,1093,1
2419,0,1
2649,0,2
776,743,1
833,1733,2
1237,1234,1
2209,0,1
1858,0,2
828,1069,1
2201,134366,1
1795,0,1
1080,1594,3
2573,0,1
2356,0,2
2110,9571,2
1404,8594,1
1052,1634,32
1639,12634,1
460,486,27
1656,57525,2
985,885,1
760,922,2


==> figures/fba/LETHE-orig-LETHE-size-treesize-adj.csv <==
13,11,2
6,6,1
6,6,1
25,25,2
15,15,1
13,12,1
6,5,1
10,8,4
11,11,1
13,12,1
10,0,1
2,2,6
7,7,3
17,15,1
13,0,2
29,0,2
33,0,2
17,0,1
19,17,1
10,10,1
8,8,2
9,9,1
15,14,1
16,0,1
3,3,1
29,0,1
11,10,1
5,5,1
13,8,1
19,17,1
14,14,2
15,15,2
7,7,1
58,24,1
15,10,1
9,0,2
7,5,1
25,0,1
8,7,3
27,0,1
9,9,2
15,14,1
28,12,1
5,5,1
5,5,1
14,14,2
15,15,1
2,2,23
8,8,1
16,15,1
13,12,1
12,12,1
6,5,1
50,0,1
11,10,1
32,0,1
37,0,4
9,7,1
2,2,10
27,0,1
12,12,4
5,5,1
9,9,1
7,7,4
14,0,8
5,5,1
6,6,1
6,6,1
5,5,5
6,6,1
16,17,1
5,5,4
5,5,1
16,16,2
8,8,1
7,6,1
5,5,1
11,10,1
7,7,1
11,11,1
15,15,1
5,5,1
5,5,3
17,13,1
10,9,12
15,15,2
7,7,1
9,8,1
28,0,1
35,0,1
11,10,1
12,10,1
13,13,20
13,14,2
5,6,1
9,8,1
9,6,1
31,31,2
11,10,1
15,0,1
13,8,1
13,10,2
11,9,2
17,13,1
14,0,3
0,0,2
14,0,1
15,15,1
5,5,1
5,5,1
13,9,2
10,10,2
5,5,2
10,12,1
8,6,3
15,9,1
7,7,1
16,0,1
25,0,2
5,5,1
5,5,2
9,6,1
15,0,1
19,0,2
6,6,1
17,15,1
20,0,1
7,5,3
17,0,1
15,0,2
47,47,2
7,6,1
10,10,32
10,7,1
2,2,27
15,15,2
5,5,1
5,3,2


==> figures/fba/LETHE-orig-LETHE-symb-depth-adj.csv <==
6,5,2
4,5,1
3,4,1
6,6,2
8,7,1
5,6,1
4,4,1
5,4,4
6,6,1
5,5,1
7,6,1
2,2,6
4,4,3
5,5,1
10,0,2
5,6,2
11,9,2
7,8,1
5,7,1
6,7,1
4,4,2
5,5,1
5,6,1
6,5,1
2,3,1
9,8,1
6,6,1
3,3,1
4,4,1
5,5,1
7,7,2
7,7,2
4,4,1
6,6,1
5,5,1
6,7,2
5,5,1
6,6,1
4,4,3
15,0,1
5,5,2
7,6,1
4,5,1
3,3,1
3,3,1
5,5,2
7,7,1
2,2,23
4,4,1
6,8,1
6,6,1
4,5,1
4,4,1
9,8,1
6,6,1
7,6,1
8,8,4
6,5,1
2,2,10
14,0,1
4,5,4
3,3,1
5,4,1
4,4,4
7,6,8
3,3,1
3,3,1
3,3,1
3,3,5
4,5,1
5,5,1
3,3,4
3,4,1
6,6,2
4,4,1
4,4,1
3,3,1
4,4,1
4,4,1
5,6,1
7,9,1
3,3,1
3,3,3
7,7,1
5,5,12
8,9,2
4,4,1
4,5,1
6,8,1
7,6,1
6,6,1
4,4,1
4,4,20
5,5,2
3,5,1
5,4,1
6,6,1
7,7,2
6,6,1
12,0,1
4,4,1
6,4,2
5,4,2
4,5,1
7,6,3
0,0,2
11,0,1
8,8,1
3,3,1
3,3,1
5,4,2
6,6,2
3,3,2
5,5,1
3,4,3
5,5,1
4,4,1
13,0,1
8,8,2
3,3,1
3,3,2
6,4,1
12,0,1
7,6,2
3,3,1
9,9,1
6,5,1
5,5,3
9,8,1
12,10,2
6,6,2
4,5,1
4,4,32
7,4,1
2,2,27
6,7,2
3,4,1
3,3,2


==> figures/fba/LETHE-orig-LETHE-symb-totaltime-adj.csv <==
1442,1856,2
999,993,1
794,1003,1
1359,1425,2
1775,2303,1
1419,1827,1
960,843,1
1230,1198,4
1308,1412,1
1367,1830,1
2036,102617,1
479,650,6
875,1057,3
1643,2226,1
2145,0,2
2169,9465,2
2295,55939,2
1887,9300,1
1885,12124,1
1263,1241,1
1088,1118,2
896,980,1
1517,1738,1
1722,2704,1
570,767,1
3017,123952,1
1133,1037,1
920,752,1
1034,1208,1
1976,2338,1
1407,1538,2
1552,1760,2
852,844,1
2649,27295,1
1177,1421,1
1581,63532,2
1117,1284,1
2576,13788,1
973,1109,3
3956,0,1
933,1015,2
1312,1563,1
1689,2745,1
854,724,1
814,716,1
1444,1704,2
1800,1847,1
478,579,23
1137,992,1
1714,4911,1
1714,1995,1
1296,1719,1
1184,1921,1
2742,50735,1
1328,1215,1
2691,10009,1
2258,2272,4
1524,50457,1
472,528,10
4031,0,1
1237,1414,4
853,717,1
930,950,1
1059,1248,4
1536,8664,8
681,702,1
796,865,1
812,2983,1
621,626,5
1024,956,1
1742,25941,1
779,729,4
875,1011,1
1663,2073,2
1142,970,1
1215,2031,1
869,715,1
1224,5476,1
1137,1525,1
1259,1333,1
1788,2294,1
771,801,1
757,827,3
1893,1926,1
1183,2441,12
1526,1827,2
1019,1111,1
1073,1491,1
2823,17188,1
2858,139704,1
1533,1207,1
1098,1171,1
803,797,20
1524,1936,2
677,2646,1
1098,1101,1
2272,195194,1
1643,1824,2
1317,1128,1
2215,0,1
1044,1850,1
1406,1356,2
1214,1416,2
1458,1963,1
1568,2994,3
0,0,2
2369,0,1
1928,2238,1
890,756,1
974,805,1
1435,1632,2
1092,1039,2
607,614,2
1280,1238,1
894,1269,3
1535,5853,1
742,733,1
2419,0,1
2649,12000,2
776,715,1
833,1034,2
1237,1421,1
2209,0,1
1858,2374,2
828,1020,1
2201,2863,1
1795,2334,1
1080,1238,3
2573,6267,1
2356,204250,2
2110,2420,2
1404,100566,1
1052,1127,32
1639,3023,1
460,476,27
1656,2702,2
985,894,1
760,932,2


==> figures/fba/LETHE-orig-LETHE-symb-treesize-adj.csv <==
13,12,2
6,7,1
6,7,1
25,25,2
15,15,1
13,33,1
6,6,1
10,8,4
11,12,1
13,28,1
10,9,1
2,2,6
7,7,3
17,24,1
13,0,2
29,29,2
33,34,2
17,17,1
19,33,1
10,11,1
8,9,2
9,9,1
15,16,1
16,25,1
3,5,1
29,32,1
11,10,1
5,5,1
13,11,1
19,23,1
14,14,2
15,16,2
7,7,1
58,52,1
15,13,1
9,10,2
7,7,1
25,35,1
8,8,3
27,0,1
9,9,2
15,15,1
28,20,1
5,5,1
5,5,1
14,24,2
15,15,1
2,2,23
8,10,1
16,61,1
13,14,1
12,12,1
6,6,1
50,69,1
11,11,1
32,41,1
37,37,4
9,8,1
2,2,10
27,0,1
12,14,4
5,5,1
9,10,1
7,8,4
14,14,8
5,5,1
6,6,1
6,6,1
5,5,5
6,7,1
16,20,1
5,5,4
5,6,1
16,28,2
8,9,1
7,7,1
5,5,1
11,12,1
7,8,1
11,12,1
15,16,1
5,5,1
5,5,3
17,13,1
10,12,12
15,16,2
7,7,1
9,10,1
28,42,1
35,51,1
11,10,1
12,12,1
13,13,20
13,14,2
5,9,1
9,9,1
9,9,1
31,31,2
11,11,1
15,0,1
13,8,1
13,10,2
11,10,2
17,15,1
14,15,3
0,0,2
14,0,1
15,15,1
5,5,1
5,5,1
13,9,2
10,10,2
5,5,2
10,10,1
8,10,3
15,20,1
7,7,1
16,0,1
25,27,2
5,5,1
5,5,2
9,9,1
15,0,1
19,15,2
6,6,1
17,18,1
20,17,1
7,7,3
17,16,1
15,13,2
47,47,2
7,9,1
10,13,32
10,7,1
2,2,27
15,20,2
5,6,1
5,5,2

